A segregated reduced order model of a pressure-based solver for turbulent compressible flows

This article provides a reduced-order modelling framework for turbulent compressible flows discretized by the use of finite volume approaches. The basic idea behind this work is the construction of a reduced-order model capable of providing closely accurate solutions with respect to the high fidelity flow fields. Full-order solutions are often obtained through the use of segregated solvers (solution variables are solved one after another), employing slightly modified conservation laws so that they can be decoupled and then solved one at a time. Classical reduction architectures, on the contrary, rely on the Galerkin projection of a complete Navier-Stokes system to be projected all at once, causing a mild discrepancy with the high order solutions. This article relies on segregated reduced-order algorithms for the resolution of turbulent and compressible flows in the context of physical and geometrical parameters. At the full-order level turbulence is modeled using an eddy viscosity approach. Since there is a variety of different turbulence models for the approximation of this supplementary viscosity, one of the aims of this work is to provide a reduced-order model which is independent on this selection. This goal is reached by the application of hybrid methods where Navier-Stokes equations are projected in a standard way while the viscosity field is approximated by the use of data-driven interpolation methods or by the evaluation of a properly trained neural network. By exploiting the aforementioned expedients it is possible to predict accurate solutions with respect to the full-order problems characterized by high Reynolds numbers and elevated Mach numbers.

==> geometricalData/eigs.dat <==
xAx eigsU eigsP eigsE eigsNut
1.0 0.99997068325364657504 0.99999902806905283104 0.99999071785438931048 0.96637272911704674705
2.0 0.99998778209670025063 0.99999980012576206168 0.99999857841718275964 0.99212264322168153274
3.0 0.99999207309236326502 0.99999988282840424070 0.99999929796695397055 0.99541990614085107403
4.0 0.99999425692647458952 0.99999994804715341967 0.99999972407273474140 0.99803506402762964811
5.0 0.99999556718836080105 0.99999998477850049472 0.99999985778908517808 0.99882962265003227831
6.0 0.99999664594023540687 0.99999999073713163877 0.99999990506105451704 0.99927004954312981244
7.0 0.99999766106446030811 0.99999999346144052836 0.99999994323739249680 0.99945555639741656684
8.0 0.99999841432287606136 0.99999999561626029543 0.99999995813123787602 0.99956363351848764864
9.0 0.99999897078656763139 0.99999999690940100106 0.99999996792006873303 0.99966001128429027300
10.0 0.99999924469483569833 0.99999999817076989928 0.99999997349803670943 0.99973390125554639773
11.0 0.99999938468638061018 0.99999999869585964873 0.99999997835257237178 0.99977833732782461773
12.0 0.99999947317971671357 0.99999999901625669096 0.99999998253315214303 0.99982124543055062027
13.0 0.99999954429936099842 0.99999999920994753211 0.99999998558755787137 0.99986143888330081264
14.0 0.99999960972308321594 0.99999999939702455265 0.99999998768945375094 0.99988150994182045661
15.0 0.99999966884520674615 0.99999999953557461296 0.99999998959077152083 0.99990044942648115267
16.0 0.99999972124865099676 0.99999999963777341794 0.99999999119472149367 0.99991494750305176531
17.0 0.99999976163633907955 0.99999999970133235383 0.99999999233927971964 0.99992482464767695749
18.0 0.99999979507225655873 0.99999999975138098574 0.99999999342876821906 0.99993343368565590357
19.0 0.99999981862633635643 0.99999999979217835122 0.99999999419501217623 0.99994087534358644387
20.0 0.99999983770367661950 0.99999999982757459271 0.99999999490253299594 0.99994710141624398858
21.0 0.99999985558172543865 0.99999999985802323632 0.99999999545283879687 0.99995217721714724224
22.0 0.99999987066947970682 0.99999999987795396006 0.99999999588585508636 0.99995713783601081204
23.0 0.99999988387353155872 0.99999999989509447129 0.99999999631095093378 0.99996159127836181657
24.0 0.99999989425390900522 0.99999999990891585977 0.99999999666071415216 0.99996555970650891076
25.0 0.99999990441913433337 0.99999999992142274419 0.99999999699487196470 0.99996900458547421930
26.0 0.99999991425517209542 0.99999999993305122015 0.99999999731603461672 0.99997214936699019283
27.0 0.99999992202078402670 0.99999999994256538738 0.99999999758909918768 0.99997513168574592157
28.0 0.99999992917467106501 0.99999999995077981652 0.99999999780348758360 0.99997751526602118854
29.0 0.99999993561188948998 0.99999999995841082345 0.99999999800829608709 0.99997971697895771115
30.0 0.99999994125183300220 0.99999999996366817356 0.99999999816631124361 0.99998166138279964699
31.0 0.99999994665451785725 0.99999999996772592770 0.99999999831413277640 0.99998346500696422279
32.0 0.99999995107406425277 0.99999999997120847528 0.99999999843779330266 0.99998511117385768809
33.0 0.99999995509646855130 0.99999999997461830326 0.99999999855416066286 0.99998651894214007907
34.0 0.99999995887296366792 0.99999999997769328797 0.99999999866526567693 0.99998774797458422903
35.0 0.99999996206441954527 0.99999999998036070981 0.99999999876141298927 0.99998881582843390792
36.0 0.99999996486685815977 0.99999999998299338166 0.99999999885507473429 0.99998968377999686297
37.0 0.99999996743015828748 0.99999999998504962573 0.99999999894050894955 0.99999051912357517224
38.0 0.99999996976118399328 0.99999999998686084357 0.99999999902099290239 0.99999118423401234246
39.0 0.99999997192614520358 0.99999999998838173809 0.99999999909656500652 0.99999176558317093289
40.0 0.99999997399494300332 0.99999999998959954173 0.99999999916473758521 0.99999232672089177765
41.0 0.99999997573705234899 0.99999999999074073997 0.99999999922733318058 0.99999283886252054998
42.0 0.99999997735106949115 0.99999999999162691999 0.99999999928206906308 0.99999329009832660375
43.0 0.99999997879271762535 0.99999999999243216475 0.99999999933252825546 0.99999371928857805347
44.0 0.99999998017160030006 0.99999999999306410370 0.99999999937978600872 0.99999410928618215344
45.0 0.99999998138693113603 0.99999999999362254588 0.99999999942430251032 0.99999449514341232081
46.0 0.99999998250604749117 0.99999999999411381957 0.99999999946740247836 0.99999483280111245431
47.0 0.99999998357350938782 0.99999999999447197752 0.99999999950181206465 0.99999514947081968863
48.0 0.99999998461693495599 0.99999999999478506041 0.99999999953316087709 0.99999543883345753947
49.0 0.99999998551690594262 0.99999999999507838133 0.99999999956284935099 0.99999570466101550537
50.0 0.99999998637654818889 0.99999999999535871265 0.99999999959104945990 0.99999594820883386248


==> geometricalData/errors.dat <==
parameter errorU errorP errorE errorNut
1 0.001312708749 0.002060225556 0.0002861522111 0.02756218485
2 0.001466305102 0.001846636192 0.0002930120592 0.04017098555
3 0.001546780546 0.002048430717 0.0002376100802 0.02144835201
4 0.001569226341 0.002042766599 0.0002428006206 0.02126640021
5 0.00123397069 0.001923014977 0.0003103728897 0.03221767335
6 0.001378155128 0.001916643931 0.0002752479017 0.02859250916
7 0.001354339194 0.002049035894 0.0002548785585 0.02102669755
8 0.001310230455 0.001958605283 0.0002763183919 0.02085847162
9 0.001332927971 0.001929720322 0.0002780175921 0.02366847478
10 0.001264420815 0.001934646392 0.0002968838337 0.03114745475
11 0.001383772098 0.001950971926 0.0002666832045 0.02540508801
12 0.001594245994 0.002084875155 0.0002341489257 0.02533237227
13 0.00154661068 0.002030920407 0.0002464877015 0.02002379747
14 0.001374522302 0.002072403409 0.0002485165169 0.02057707295
15 0.001325644871 0.002082525583 0.0002866078678 0.02987753371
16 0.001304609733 0.002094560017 0.0002921773527 0.04780842036
17 0.001531236266 0.001922803747 0.000269752064 0.03421980027
18 0.001281078383 0.001971567835 0.0002834189278 0.02335412462
19 0.001546313126 0.001997153465 0.0002705040651 0.02568000289
20 0.001666958913 0.001979054229 0.0002555640414 0.03094442118


==> geometricalData/loss3015.dat <==
xAxL testLoss trainLoss
100.0 0.0257949810475111 0.023672841489315033
200.0 0.021867411211133003 0.019808750599622726
300.0 0.018465407192707062 0.016534432768821716
400.0 0.015484506264328957 0.013662600889801979
500.0 0.01303315069526434 0.011286573484539986
600.0 0.01110195554792881 0.00939575769007206
700.0 0.009580016136169434 0.007887167856097221
800.0 0.008358284831047058 0.006661681458353996
900.0 0.00737707270309329 0.005668797064572573
1000.0 0.006600519176572561 0.004880021791905165
1100.0 0.005993713159114122 0.004265489988029003
1200.0 0.005519167985767126 0.0037904169876128435
1300.0 0.005141342990100384 0.0034200004301965237
1400.0 0.0048310901038348675 0.0031244633719325066
1500.0 0.004567430820316076 0.00288139539770782
1600.0 0.004336962476372719 0.002675587311387062
1700.0 0.004131979774683714 0.0024975091218948364
1800.0 0.00394838210195303 0.0023414823226630688
1900.0 0.003783995984122157 0.0022041592746973038
2000.0 0.0036374868359416723 0.0020834719762206078
2100.0 0.0035077433567494154 0.001977975480258465
2200.0 0.0033935727551579475 0.0018864627927541733
2300.0 0.0032935591880232096 0.0018077472923323512
2400.0 0.0032060262747108936 0.0017405484104529023
2500.0 0.0031290727201849222 0.0016834564739838243
2600.0 0.003060661256313324 0.0016349597135558724
2700.0 0.0029987471643835306 0.001593514229170978
2800.0 0.0029413835145533085 0.001557623501867056
2900.0 0.0028867903165519238 0.001525901723653078
3000.0 0.0028333503287285566 0.0014971013879403472
3100.0 0.002779552945867181 0.001470108050853014
3200.0 0.002723902463912964 0.0014439082005992532
3300.0 0.0026648177299648523 0.0014175496762618423
3400.0 0.0026005518157035112 0.0013900995254516602
3500.0 0.0025292120408266783 0.0013606301508843899
3600.0 0.0024489781353622675 0.0013282629661262035
3700.0 0.0023586214520037174 0.0012923096073791385
3800.0 0.002258287277072668 0.001252510235644877
3900.0 0.002150133950635791 0.0012092674151062965
4000.0 0.002038116566836834 0.0011636418057605624
4100.0 0.001926616532728076 0.001116967061534524
4200.0 0.0018188905669376254 0.001070354599505663
4300.0 0.0017166155157610774 0.001024517579935491
4400.0 0.0016204571584239602 0.0009799208492040634
4500.0 0.0015307054854929447 0.0009369366453029215
4600.0 0.001447512418963015 0.0008958641556091607
4700.0 0.001370886922813952 0.0008568784687668085
4800.0 0.0013006484368816018 0.0008200018783099949
4900.0 0.001236428739503026 0.0007851216359995306
5000.0 0.001177717698737979 0.0007520404760725796
5100.0 0.0011239367304369807 0.0007205410511232913
5200.0 0.0010745158651843667 0.0006904432084411383
5300.0 0.001028957893140614 0.0006616443279199302
5400.0 0.0009868745692074299 0.0006341302068904042
5500.0 0.0009479780565015972 0.0006079558515921235
5600.0 0.0009120421600528061 0.0005831998423673213
5700.0 0.0008788525010459125 0.0005599160795100033
5800.0 0.0008481752593070269 0.000538103049620986
5900.0 0.0008197563583962619 0.0005177015555091202
6000.0 0.00079333659959957 0.0004986101994290948
6100.0 0.000768672616686672 0.00048070604680106044
6200.0 0.000745551020372659 0.0004638619429897517
6300.0 0.0007237917161546648 0.0004479565832298249
6400.0 0.0007032438297756016 0.00043287937296554446
6500.0 0.0006837820401415229 0.00041853185393847525
6600.0 0.0006652999436482787 0.000404827093007043
6700.0 0.0006477057468146086 0.000391689216485247
6800.0 0.0006309205200523138 0.00037905332283116877
6900.0 0.0006148774991743267 0.0003668655699584633
7000.0 0.0005995181854814291 0.00035508297150954604
7100.0 0.0005847917054779828 0.0003436716797295958
7200.0 0.0005706521915271878 0.00033260477357544005
7300.0 0.0005570569192059338 0.00032185937743633986
7400.0 0.0005439667729660869 0.0003114140417892486
7500.0 0.0005316007300280035 0.0003013783716596663
7600.0 0.0005196822457946837 0.00029170940979383886
7700.0 0.0005084415315650403 0.0002824528783094138
7800.0 0.0004978181095793843 0.000273550976999104
7900.0 0.00048768697888590395 0.0002649752132128924
8000.0 0.0004784858610946685 0.00025679462123662233
8100.0 0.0004691799986176193 0.0002488125755917281
8200.0 0.00046068051597103477 0.00024122481408994645
8300.0 0.00045313098235055804 0.0002339872735319659
8400.0 0.00044483767123892903 0.00022681216069031507
8500.0 0.00043744806316681206 0.0002200359886046499
8600.0 0.00043056224239990115 0.00021344948618207127
8700.0 0.00042393009061925113 0.00020715349819511175
8800.0 0.0004177090304438025 0.00020104151917621493
8900.0 0.000411618675570935 0.00019522631191648543
9000.0 0.00040611837175674736 0.00018971931422129273
9100.0 0.0004014339647255838 0.0001845483056968078
9200.0 0.00039682307397015393 0.000181025083293207
9300.0 0.0003913318505510688 0.0001765431952662766
9400.0 0.00038686252082698047 0.0001700160064501688
9500.0 0.0003827722684945911 0.00016566397971473634
9600.0 0.0003789953771047294 0.00016155990306288004
9700.0 0.0003762086562346667 0.00015885104949120432
9800.0 0.0003719730011653155 0.00015389948384836316
9900.0 0.00036871200427412987 0.00015031034126877785
10000.0 0.0003657487395685166 0.00014687488146591932
10100.0 0.0003627969999797642 0.00014359258057083935
10200.0 0.0003599251213017851 0.0001404415670549497
10300.0 0.0003570892149582505 0.0001374852581648156
10400.0 0.0003547408268786967 0.000135040347231552
10500.0 0.000353384850313887 0.00013248567120172083
10600.0 0.0003508221125230193 0.0001294180256081745
10700.0 0.00034686722210608423 0.00012640592467505485
10800.0 0.00034436574787832797 0.000123882302432321
10900.0 0.00034194308682344854 0.00012146238441346213
11000.0 0.0003393933002371341 0.00011916881339857355
11100.0 0.00033705533132888377 0.00011686527432175353
11200.0 0.0003346904704812914 0.00011465117131592706
11300.0 0.0003325406287331134 0.00011315364827169105
11400.0 0.0003303140983916819 0.00011081778211519122
11500.0 0.0003276052593719214 0.00010845650103874505
11600.0 0.0003254057082813233 0.00010748796921689063
11700.0 0.00032298898440785706 0.00010465127706993371
11800.0 0.00032081292010843754 0.0001028982296702452
11900.0 0.00031861718161962926 0.00010111375013366342
12000.0 0.00031653293990530074 9.941530879586935e-05
12100.0 0.00031461851904168725 9.79104806901887e-05
12200.0 0.00031358777778223157 9.709529695101082e-05
12300.0 0.0003108833625447005 9.507059439783916e-05
12400.0 0.00030848843744024634 9.310284804087132e-05
12500.0 0.0003065789060201496 9.163375943899155e-05
12600.0 0.00030509784119203687 9.048631909536198e-05
12700.0 0.0003029588551726192 8.887499279808253e-05
12800.0 0.000301239313557744 8.755718590691686e-05
12900.0 0.00029955527861602604 8.626993076177314e-05
13000.0 0.00029794147121720016 8.50529977469705e-05
13100.0 0.0002962802245747298 8.381609950447455e-05
13200.0 0.000294713128823787 8.264093776233494e-05
13300.0 0.00029321646434254944 8.151771180564538e-05
13400.0 0.00029180195997469127 8.042882836889476e-05
13500.0 0.00029029668075963855 7.935206667752936e-05
13600.0 0.0002888701856136322 7.828589150449261e-05
13700.0 0.00028763656155206263 7.741864101262763e-05
13800.0 0.0002861456305254251 7.626970909768716e-05
13900.0 0.00028500062762759626 7.545825792476535e-05
14000.0 0.0002838830987457186 7.464903319487348e-05
14100.0 0.00028230634052306414 7.344616460613906e-05
14200.0 0.0002814423060044646 7.309119973797351e-05
14300.0 0.00028017821023240685 7.194585487013683e-05
14400.0 0.0002787155390251428 7.083380478434265e-05
14500.0 0.0002778783382382244 7.01461176504381e-05
14600.0 0.0002769941056612879 6.930832751095295e-05
14700.0 0.0002761653740890324 6.910784577485174e-05
14800.0 0.00027522246818989515 6.859472341602668e-05
14900.0 0.0002733896835707128 6.765624129911885e-05
15000.0 0.0002723360958043486 6.620932254008949e-05
15100.0 0.00027138818404637277 6.551237311214209e-05
15200.0 0.00027104190667159855 6.521295290440321e-05
15300.0 0.0002698149473872036 6.434963142964989e-05
15400.0 0.00026859366334974766 6.348734314087778e-05
15500.0 0.00026773178251460195 6.29659480182454e-05
15600.0 0.0002676295698620379 6.316436338238418e-05
15700.0 0.000266058137640357 6.16179677308537e-05
15800.0 0.0002651696850080043 6.1012182413833216e-05
15900.0 0.00026443510432727635 6.0417431086534634e-05
16000.0 0.00026373841683380306 5.985026655253023e-05
16100.0 0.00026295118732377887 5.933649663347751e-05
16200.0 0.0002622735046315938 5.874300768482499e-05
16300.0 0.00026156872627325356 5.8216042816638947e-05
16400.0 0.0002609621442388743 5.771581345470622e-05
16500.0 0.00026022709789685905 5.718228567275219e-05
16600.0 0.0002596424310468137 5.668595986207947e-05
16700.0 0.0002590797084849328 5.6194388889707625e-05
16800.0 0.0002584173053037375 5.5730655731167644e-05
16900.0 0.00025788831408135593 5.526491440832615e-05
17000.0 0.00025733589427545667 5.48102252651006e-05
17100.0 0.0002574686659500003 5.468209201353602e-05
17200.0 0.0002564437745604664 5.4304753575706854e-05
17300.0 0.0002558158594183624 5.354114910005592e-05
17400.0 0.0002554686216171831 5.372415762394667e-05
17500.0 0.000254987389780581 5.271863847156055e-05
17600.0 0.00025613224715925753 5.50050099263899e-05
17700.0 0.0002542167203500867 5.200580562814139e-05
17800.0 0.0002532975631766021 5.1475428335834295e-05
17900.0 0.00025369581999257207 5.1723280193982646e-05
18000.0 0.00025250809267163277 5.070739280199632e-05
18100.0 0.00025235494831576943 5.0513936002971604e-05
18200.0 0.000251588731771335 5.007290019420907e-05
18300.0 0.0002514259540475905 5.084913573227823e-05
18400.0 0.000250825920375064 4.929182250634767e-05
18500.0 0.00025216833455488086 4.99648813274689e-05
18600.0 0.00024990650126710534 4.8575653636362404e-05
18700.0 0.000250394077738747 4.9295405915472656e-05
18800.0 0.0002523651346564293 4.995843119104393e-05
18900.0 0.00024873000802472234 4.768708458868787e-05
19000.0 0.00025145825929939747 4.982667451258749e-05
19100.0 0.00024884368758648634 4.768759754369967e-05
19200.0 0.0002478022943250835 4.6700151870027184e-05
19300.0 0.00024735555052757263 4.639337566914037e-05
19400.0 0.00024778785882517695 4.63964170194231e-05
19500.0 0.0002467548183631152 4.620037361746654e-05
19600.0 0.00024637370370328426 4.568705116980709e-05
19700.0 0.00024587579537183046 4.5435805077431723e-05
19800.0 0.0002466354926582426 4.505525066633709e-05
19900.0 0.0002455495996400714 4.52000749646686e-05
20000.0 0.00024505218607373536 4.448595063877292e-05


==> physicalData/eigs.dat <==
xAx eigsU eigsP eigsE eigsNut
1.0 0.99995608544907588211 0.99998391576921741297 0.99997098542640938668 0.97389078753965929725
2.0 0.99998383242092547807 0.99999772708663836607 0.99999537299325103046 0.99207238566218824971
3.0 0.99998999443779978957 0.99999950815632387968 0.99999804949155191025 0.99762161058310139250
4.0 0.99999356641969294746 0.99999984590690071951 0.99999871884319779802 0.99873552341741078653
5.0 0.99999586737009371618 0.99999993573229917221 0.99999913277480079188 0.99907135257813306506
6.0 0.99999731121439705550 0.99999996766587795349 0.99999945596533224013 0.99935664066568230535
7.0 0.99999820347727352843 0.99999998232582743007 0.99999967550487489643 0.99952247178555109208
8.0 0.99999869649916217629 0.99999998900307485172 0.99999976195053041916 0.99962589191360828877
9.0 0.99999909081086546525 0.99999999182542109732 0.99999983944717585338 0.99972758972560615831
10.0 0.99999934871824325278 0.99999999430918218302 0.99999989335613148622 0.99980959610021813422
11.0 0.99999954238787203131 0.99999999597134292539 0.99999992947859994707 0.99986646172280502221
12.0 0.99999964742311842070 0.99999999710308018486 0.99999994809090075876 0.99989860295290255987
13.0 0.99999971406997578693 0.99999999804802697234 0.99999996266908808273 0.99991441426434191087
14.0 0.99999977619282209851 0.99999999840180020527 0.99999997284479480442 0.99992911322023936282
15.0 0.99999981358631362394 0.99999999874903244823 0.99999997756973235674 0.99993979944491551137
16.0 0.99999985062430118976 0.99999999904269509798 0.99999998108785115303 0.99995015478673099363
17.0 0.99999988100139014513 0.99999999927938543198 0.99999998422809521781 0.99995797588940849021
18.0 0.99999990457757981233 0.99999999944483486392 0.99999998712845161730 0.99996529650929844024
19.0 0.99999992392300518507 0.99999999954925300472 0.99999998957879721040 0.99997141950317192105
20.0 0.99999993915404905565 0.99999999962731755954 0.99999999143162487947 0.99997561262766487822
21.0 0.99999995163381727448 0.99999999969210684458 0.99999999305255737880 0.99997914693746259296
22.0 0.99999995955739373610 0.99999999974613740239 0.99999999419559792990 0.99998199834252476936
23.0 0.99999996698781612459 0.99999999978598175243 0.99999999527279714862 0.99998441775411373023
24.0 0.99999997318832001270 0.99999999982042175883 0.99999999614040868678 0.99998647046368849267
25.0 0.99999997867956103015 0.99999999984861032143 0.99999999677140438692 0.99998822340301563028
26.0 0.99999998293298497654 0.99999999987484544661 0.99999999734768307835 0.99998957681167044420
27.0 0.99999998649428833986 0.99999999989492049934 0.99999999786096116505 0.99999090327186734850
28.0 0.99999998906170051161 0.99999999991234000962 0.99999999826494578858 0.99999208024125252336
29.0 0.99999999062962408036 0.99999999992605093091 0.99999999852451537663 0.99999319899998750927
30.0 0.99999999174561815529 0.99999999993680488419 0.99999999873301836928 0.99999400968266616285
31.0 0.99999999273932205224 0.99999999994521315827 0.99999999891336710522 0.99999474251220132892
32.0 0.99999999366775416121 0.99999999995335830949 0.99999999903952918601 0.99999535440162168332
33.0 0.99999999437661246660 0.99999999996034372174 0.99999999915343107393 0.99999589137528066551
34.0 0.99999999503539027668 0.99999999996658206491 0.99999999924480853508 0.99999632388493642221
35.0 0.99999999560633978657 0.99999999997202260182 0.99999999933290673049 0.99999671916956223150
36.0 0.99999999607882628094 0.99999999997646205063 0.99999999941301398465 0.99999709819425608437
37.0 0.99999999652557647334 0.99999999997923971762 0.99999999948687323670 0.99999742155870219307
38.0 0.99999999692471219781 0.99999999998191280159 0.99999999955811302854 0.99999768123446930446
39.0 0.99999999724195232087 0.99999999998449873306 0.99999999960673069399 0.99999791475309707245
40.0 0.99999999752178359014 0.99999999998666322387 0.99999999964749397563 0.99999813210629728832
41.0 0.99999999779297354952 0.99999999998833222215 0.99999999968098163272 0.99999833940235671736
42.0 0.99999999803775230234 0.99999999998972777249 0.99999999971104225338 0.99999850766435682825
43.0 0.99999999824968333062 0.99999999999105571025 0.99999999974017428350 0.99999865798931775185
44.0 0.99999999841958275848 0.99999999999206423684 0.99999999976666997803 0.99999878879425607714
45.0 0.99999999858338228798 0.99999999999300148712 0.99999999979144571505 0.99999890892683251931
46.0 0.99999999871081424185 0.99999999999366362413 0.99999999981173448571 0.99999901296288551400
47.0 0.99999999883502177500 0.99999999999426514297 0.99999999982991061298 0.99999910155497973019
48.0 0.99999999894294189229 0.99999999999481370416 0.99999999984489795768 0.99999918320203551314
49.0 0.99999999903054870298 0.99999999999533106809 0.99999999985736909291 0.99999925767681074884
50.0 0.99999999911378101292 0.99999999999575672760 0.99999999986867460500 0.99999931304045541758


==> physicalData/errors.dat <==
parameter errorU errorP errorE errorNut
1 0.002240038845 0.009010891136 0.0005854925259 0.02315174933
2 0.002227895052 0.009018007399 0.0005998815044 0.0338146605
3 0.002240424635 0.009019512199 0.0006110910851 0.03868941628
4 0.00224526931 0.009022725662 0.0006022003419 0.03707334845
5 0.002240571874 0.009019466599 0.0006111089548 0.03884881034
6 0.00223875672 0.009019812385 0.0006016178336 0.03598720866
7 0.002236790806 0.009018380005 0.0006096609679 0.03832056454
8 0.002238450844 0.009019802232 0.0006015786396 0.03592105041
9 0.002241083448 0.009019519556 0.0006113324814 0.03872064748
10 0.002233624147 0.009018451058 0.0006002528131 0.03513847105
11 0.002240563635 0.009019677223 0.0006118721973 0.03889909617
12 0.0022332937 0.009019036997 0.000600086602 0.03505117753
13 0.002246059324 0.009023747752 0.0006127487081 0.03987769505
14 0.002234180149 0.009017913911 0.0006005371885 0.03534547528
15 0.002245765836 0.009023500589 0.000612696804 0.0398029807
16 0.002246026336 0.009024429917 0.0006026310392 0.03790856012
17 0.00224047653 0.009019652283 0.0006118364284 0.03895882027
18 0.002234409835 0.00901788384 0.0006006291078 0.03539429251
19 0.00223715119 0.009017774907 0.0006100522678 0.03836843659
20 0.002244554756 0.009023423211 0.000602437934 0.03741366766


==> physicalData/loss2030.dat <==
xAxL testLoss trainLoss
100.0 0.013565987348556519 0.013825028203427792
200.0 0.011694912798702717 0.011824280023574829
300.0 0.010907243937253952 0.01101020909845829
400.0 0.010138497687876225 0.010217353701591492
500.0 0.00940006785094738 0.009457431733608246
600.0 0.008701182901859283 0.008739781565964222
700.0 0.008051865734159946 0.00807460118085146
800.0 0.007461738772690296 0.007471527438610792
900.0 0.00693785073235631 0.006937320344150066
1000.0 0.006483506411314011 0.0064749158918857574
1100.0 0.006097524892538786 0.006082899868488312
1200.0 0.005774309858679771 0.0057555376552045345
1300.0 0.005505128297954798 0.005483944434672594
1400.0 0.005279995501041412 0.005257900338619947
1500.0 0.005089388694614172 0.0050675836391747
1600.0 0.004925388377159834 0.004904757719486952
1700.0 0.0047820997424423695 0.004763239528983831
1800.0 0.004655469674617052 0.004638745449483395
1900.0 0.004542812705039978 0.004528425168246031
2000.0 0.004442329052835703 0.00443036574870348
2100.0 0.004352725576609373 0.00434320280328393
2200.0 0.004272975958883762 0.004265874624252319
2300.0 0.004202183336019516 0.0041974615305662155
2400.0 0.004139499738812447 0.004137107636779547
2500.0 0.004084087908267975 0.004083977080881596
2600.0 0.0040351166389882565 0.004037240985780954
2700.0 0.003991761244833469 0.003996080718934536
2800.0 0.003953219391405582 0.00395969720557332
2900.0 0.003918725531548262 0.003927323501557112
3000.0 0.003887561149895191 0.003898236434906721
3100.0 0.003859062446281314 0.0038717598654329777
3200.0 0.0038326182402670383 0.003847268642857671
3300.0 0.003807672066614032 0.003824185812845826
3400.0 0.0037837140262126923 0.0038019828498363495
3500.0 0.0037602775264531374 0.0037801743019372225
3600.0 0.0037369332276284695 0.0037583133671432734
3700.0 0.0037132834549993277 0.0037359909620136023
3800.0 0.0036889577750116587 0.003712826408445835
3900.0 0.00366359855979681 0.0036884562578052282
4000.0 0.0036368430592119694 0.0036625179927796125
4100.0 0.0036083420272916555 0.0036346374545246363
4200.0 0.0035776509903371334 0.0036043841391801834
4300.0 0.003544288221746683 0.003571277018636465
4400.0 0.0035077363718301058 0.0035347610246390104
4500.0 0.0034673556219786406 0.003494195407256484
4600.0 0.003422391600906849 0.0034487792290747166
4700.0 0.003371930681169033 0.0033975320402532816
4800.0 0.003314865520223975 0.00333929224871099
4900.0 0.0032502184621989727 0.0032729683443903923
5000.0 0.003177529200911522 0.0031980157364159822
5100.0 0.0030975202098488808 0.003115114290267229
5200.0 0.0030124362092465162 0.003026574617251754
5300.0 0.002925722859799862 0.002936026081442833
5400.0 0.0028411357197910547 0.0028474496211856604
5500.0 0.002761556301265955 0.002763938158750534
5600.0 0.0026879534125328064 0.0026866141706705093
5700.0 0.002619488164782524 0.0026147249154746532
5800.0 0.0025544497184455395 0.0025465197395533323
5900.0 0.0024913286324590445 0.002480488270521164
6000.0 0.0024293391034007072 0.002415804425254464
6100.0 0.002368366811424494 0.0023524281568825245
6200.0 0.002308798721060157 0.002290689619258046
6300.0 0.0022509698756039143 0.002230933401733637
6400.0 0.0021948833018541336 0.0021731245797127485
6500.0 0.0021399466786533594 0.0021165995858609676
6600.0 0.0020848296117037535 0.002059892052784562
6700.0 0.0020272103138267994 0.0020004629623144865
6800.0 0.0019633229821920395 0.0019342260202392936
6900.0 0.001888053840957582 0.0018556613940745592
7000.0 0.0017988051986321807 0.0017616621917113662
7100.0 0.0017009373987093568 0.0016573710599914193
7200.0 0.001603493350557983 0.0015524827176705003
7300.0 0.0015118324663490057 0.0014534733491018414
7400.0 0.0014282307820394635 0.0013634721981361508
7500.0 0.001353427884168923 0.0012836303794756532
7600.0 0.0012870432110503316 0.0012135650031268597
7700.0 0.0012276635970920324 0.0011516764061525464
7800.0 0.0011734997387975454 0.0010959884384647012
7900.0 0.0011230335803702474 0.0010448183165863156
8000.0 0.001075291889719665 0.0009969881502911448
8100.0 0.0010293446248397231 0.0009515825659036636
8200.0 0.0009846648899838328 0.0009077934082597494
8300.0 0.0009404090815223753 0.0008648835937492549
8400.0 0.0008973523508757353 0.0008228385704569519
8500.0 0.0008549795020371675 0.0007813893025740981
8600.0 0.0008137515978887677 0.0007407687953673303
8700.0 0.0007746312185190618 0.0007018001633696258
8800.0 0.0007374205742962658 0.0006645782850682735
8900.0 0.0007023668731562793 0.0006295025814324617
9000.0 0.0006697099306620657 0.0005969085032120347
9100.0 0.0006387223256751895 0.0005662402254529297
9200.0 0.0006095884600654244 0.0005378190544433892
9300.0 0.0005823718383908272 0.0005114693776704371
9400.0 0.0005565317696891725 0.0004868563264608383
9500.0 0.0005324032972566783 0.00046406558249145746
9600.0 0.0005099499248899519 0.0004429011605679989
9700.0 0.0004889658303000033 0.00042339263018220663
9800.0 0.0004695413517765701 0.0004049388226121664
9900.0 0.0004527530400082469 0.00038858928019180894
10000.0 0.0004354650154709816 0.00037238807999528944
10100.0 0.0004189105820842087 0.0003571187553461641
10200.0 0.0004040700732730329 0.0003431543882470578
10300.0 0.0003902873722836375 0.00033003484713844955
10400.0 0.00037727231392636895 0.0003176065511070192
10500.0 0.00036498706322163343 0.00030589988455176353
10600.0 0.0003544420760590583 0.00029648057534359396
10700.0 0.0003427026385907084 0.0002847229188773781
10800.0 0.00033203657949343324 0.0002744853845797479
10900.0 0.0003238739154767245 0.0002663905324880034
11000.0 0.00031311274506151676 0.00025585302500985563
11100.0 0.00030475109815597534 0.000247555406531319
11200.0 0.0002961237041745335 0.00023923629487399012
11300.0 0.00028812175150960684 0.00023157648683991283
11400.0 0.0002806712582241744 0.0002242785121779889
11500.0 0.0002736805472522974 0.00021745315461885184
11600.0 0.00026720413006842136 0.00021102707250975072
11700.0 0.00026087299920618534 0.00020494943601079285
11800.0 0.00025513037689961493 0.00019929542031604797
11900.0 0.0002497554523870349 0.0001939715730259195
12000.0 0.000244979775743559 0.00018937171262223274
12100.0 0.00023971052723936737 0.00018448400078341365
12200.0 0.00023536194930784404 0.00017995652160607278
12300.0 0.00023156443785410374 0.00017599498096387833
12400.0 0.000227237498620525 0.00017205449694301933
12500.0 0.0002234632265754044 0.00016847839287947863
12600.0 0.0002200315793743357 0.0001650652993703261
12700.0 0.0002167391066905111 0.00016183513798750937
12800.0 0.00021384560386650264 0.00015885291213635355
12900.0 0.00021064491011202335 0.0001559731608722359
13000.0 0.00020781115745194256 0.0001532962778583169
13100.0 0.0002049753093160689 0.000150621184729971
13200.0 0.00020324405340943485 0.000148724764585495
13300.0 0.0001999785890802741 0.00014583404117729515
13400.0 0.0001975719496840611 0.00014355203893501312
13500.0 0.00019525476091075689 0.00014137565449345857
13600.0 0.00019297569815535098 0.00013931251305621117
13700.0 0.00019169722509104759 0.00013780580775346607
13800.0 0.00018891571380663663 0.00013545241381507367
13900.0 0.0001867856626631692 0.00013364010374061763
14000.0 0.000185343946213834 0.00013301939179655164
14100.0 0.00018305213598068804 0.00013028294779360294
14200.0 0.0001815981522668153 0.0001286858896492049
14300.0 0.00017980887787416577 0.00012708826398011297
14400.0 0.0001781154569471255 0.00012557832815218717
14500.0 0.00017653718532528728 0.00012414917000569403
14600.0 0.000174954257090576 0.00012276732013560832
14700.0 0.00017369200941175222 0.0001214769872603938
14800.0 0.0001720842410577461 0.00012014128151349723
14900.0 0.00017071272304747254 0.00011889817687915638
15000.0 0.00016944916569627821 0.00011771452409448102
15100.0 0.00016809464432299137 0.00011661770986393094
15200.0 0.0001672145153861493 0.00011622907913988456
15300.0 0.00016597399371676147 0.00011442520917626098
15400.0 0.0001654594816500321 0.00011380360956536606
15500.0 0.00016323696763720363 0.00011224141780985519
15600.0 0.00016239624528679997 0.00011157311382703483
15700.0 0.0001611922198208049 0.00011030578752979636
15800.0 0.00015993871784303337 0.00010929462587228045
15900.0 0.00015903609164524823 0.00010839088645298034
16000.0 0.00015807841555215418 0.00010748869681265205
16100.0 0.0001569540472701192 0.00010661582200555131
16200.0 0.00015615597658324987 0.00010590234160190448
16300.0 0.00015516339044552296 0.00010502012446522713
16400.0 0.00015415636880788952 0.00010415750875836238
16500.0 0.0001533183822175488 0.0001033536100294441
16600.0 0.0001524343533674255 0.00010258657857775688
16700.0 0.00015190147678367794 0.00010191956243943423
16800.0 0.0001507493871031329 0.00010111658775713295
16900.0 0.00015017045370768756 0.00010080180800287053
17000.0 0.00014913901395630091 9.970462269848213e-05
17100.0 0.00014839043433312327 9.932515968102962e-05
17200.0 0.00014777410251554102 9.849861089605838e-05
17300.0 0.00014707382069900632 9.780421532923356e-05
17400.0 0.0001474472228437662 9.848082845564932e-05
17500.0 0.00014567836478818208 9.652357402956113e-05
17600.0 0.00014483755512628704 9.585245425114408e-05
17700.0 0.0001443305955035612 9.533263801131397e-05
17800.0 0.0001434907753719017 9.464412141824141e-05
17900.0 0.0001429409021511674 9.416598186362535e-05
18000.0 0.00014255514543037862 9.372517524752766e-05
18100.0 0.00014161599392537028 9.297336509916931e-05
18200.0 0.00014097700477577746 9.243472595699131e-05
18300.0 0.00014036509674042463 9.190744458464906e-05
18400.0 0.00013981126539874822 9.139184840023518e-05
18500.0 0.00013925446546636522 9.088607475860044e-05
18600.0 0.00013941273209638894 9.187670366372913e-05
18700.0 0.00013855010911356658 9.010083158500493e-05
18800.0 0.00013768211647402495 8.942418935475871e-05
18900.0 0.00013745808973908424 8.967918256530538e-05
19000.0 0.0001370148966088891 8.863481343723834e-05
19100.0 0.00013605400454252958 8.803665696177632e-05
19200.0 0.0001356091961497441 8.758422336541116e-05
19300.0 0.00013511824363376945 8.714725117897615e-05
19400.0 0.00013566833513323218 8.794716995907947e-05
19500.0 0.00013425532961264253 8.641887689009309e-05
19600.0 0.0001337132853223011 8.588117634644732e-05
19700.0 0.0001335442648269236 8.558238187106326e-05
19800.0 0.0001330218801740557 8.508877363055944e-05
19900.0 0.0001324328186456114 8.47479168442078e-05
20000.0 0.00013239400868769735 8.435613563051447e-05

